Measurement of the Inclusive Isolated Photon Cross Section at CDF

We present preliminary results on inclusive direct photon production in $p\bar{p}$ collisions at $\sqrt{s}$=1.96 TeV, using data collected with the upgraded Collider Detector at Fermilab in Run II, corresponding to an integrated luminosity of 451 pb$^{-1}$. Measurements are performed as a function of the photon transverse momentum for photons with $p_{T}>$30 GeV and $|\eta|<$1.0. Photons are required to be isolated in the calorimeter. The measurement is corrected to the hadron level and compared to NLO pQCD predictions.

==> photons_abstract.txt <==
We present preliminary results on inclusive direct photon production in $p\bar{p}$ collisions at

$\sqrt{s}$=1.96~TeV, using data collected with the upgraded Collider Detector at Fermilab in Run II,

corresponding to an integrated luminosity of 451 pb$^{-1}$. Measurements are performed as a

function of the photon transverse momentum for photons with $p_{T}>$30~GeV and $|\eta|<$1.0. Photons

are required to be isolated in the calorimeter. The measurement is corrected to

the hadron level and compared to NLO pQCD predictions. 
